Periodic Plane-Wave Electronic Structure Calculations on Quantum Computers

A procedure for defining virtual spaces, and the periodic one-electron and two-electron integrals, for plane-wave second quantized Hamiltonians has been developed and demonstrated using full configuration interaction (FCI) simulations and variational quantum eigensolver (VQE) circuits on Quantinuum's ion trap quantum computers accessed through Microsoft's Azure Quantum service. This work is an extension to periodic systems of a new class of algorithms in which the virtual spaces were generated by optimizing orbitals from small pairwise CI Hamiltonians, which we term as correlation optimized virtual orbitals with the abbreviation COVOs. In this extension, the integration of the first Brillouin zone is automatically incorporated into the two-electron integrals. With these procedures we have been able to derive virtual spaces, containing only a few orbitals, that were able to capture a significant amount of correlation. The focus in this manuscript is on comparing the simulations of small molecules calculated with plane-wave basis sets with large periodic unit cells at the $\Gamma$-point, including images, to results for plane-wave basis sets with aperiodic unit cells. The results for this approach were promising as we were able to obtain good agreement between periodic and aperiodic results for an LiH molecule. Simulations performed on the Quantinuum H1-1 quantum computer were able to produce surprisingly good energies, reproducing the FCI values for the 1 COVO Hamiltonian to within 11 milliHartree (6.9 kcal/mol), when corrected for noise.

==> data/H2-aperiodic.csv <==
R(H-H), 1 COVO,   4 COVOs,  8 COVOs, 12 COVOs,  18 COVOs
0.60, -1.13749,  -1.15728, -1.15902, -1.16028, -1.16089
0.70, -1.15321,  -1.17178, -1.17353, -1.17467, -1.17525
0.80, -1.15128,  -1.16857, -1.17033, -1.17136, -1.17192
0.90, -1.14124,  -1.15724, -1.15903, -1.15995, -1.16049
1.00, -1.12742,  -1.14213, -1.14399, -1.14478, -1.14533
1.50, -1.05311,  -1.06195, -1.06473, -1.06516, -1.06564
2.00, -1.00793,  -1.01220, -1.01868, -1.01916, -1.01945
2.50, -0.98862,  -1.00150, -1.00195, -1.00228, -1.00301
3.00, -0.98137,  -0.99701, -0.99737, -0.99789, -0.99872
3.50, -0.97883,  -0.99570, -0.99629, -0.99698, -0.99766
4.00, -0.97810,  -0.99611, -0.99614, -0.99693, -0.99736
4.50, -0.97817,  -0.99608, -0.99609, -0.99722, -0.99729
5.00, -0.97845,  -0.99598, -0.99603, -0.99716, -0.99727
6.00, -0.97906,  -0.99596, -0.99597, -0.99705, -0.99719
7.00, -0.97928,  -0.99596, -0.99596, -0.99703, -0.99717


==> data/H2-periodic-half.csv <==
R(H-H), 8 COVOs 
0.60  , -1.15902
0.70  , -1.17352
0.80  , -1.17033
0.90  , -1.15903
1.00  , -1.14398
1.50  , -1.06471
2.00  , -1.01863
2.50  , -1.00193
3.00  , -0.99726
3.50  , -0.99575
4.00  , -0.99610
4.50  , -0.99620
5.00  , -0.99605
6.00  , -0.99531
7.00  , -0.99555


==> data/H2-periodic.csv <==
R(H-H), 8 COVOs 
0.60  , -1.15902
0.70  , -1.17352
0.80  , -1.17033
0.90  , -1.15903
1.00  , -1.14398
1.50  , -1.06471
2.00  , -1.01863
2.50  , -1.00193
3.00  , -0.99726
3.50  , -0.99575
4.00  , -0.99610
4.50  , -0.99620
5.00  , -0.99605
6.00  , -0.99531
6.76  , -0.99555
7.00  , -0.99555
7.76  , -0.99531
8.76  , -0.99605
9.26  , -0.99620
9.76  , -0.99610
10.26 , -0.99575
10.76 , -0.99726
11.26 , -1.00193
11.76 , -1.01863
12.26 , -1.06471
12.76 , -1.14398
12.86 , -1.15903
12.96 , -1.17033
13.06 , -1.17352
13.16 , -1.15902


==> data/LiH-Quantum-plotvals.csv <==
      R(Li-H), FCI, SimNoMit, Simulation, H1-1NoMit, H1-1
        1.30  ,	-0.74131  ,	,	,	,
        1.40  ,	-0.75131  ,	,	,	,
        1.50  ,	-0.75719  ,	,	,	,
        1.60  ,	-0.75998  ,	,	,	,
        1.70  ,	-0.76044  , -0.76434, -0.76547, -0.75506, -0.75786
        1.80  ,	-0.75918  ,	,	,	,
        1.90  ,	-0.75668  ,	,	,	,
        2.00  ,	-0.75331  ,	,	,	,
        2.50  ,	-0.73123  ,	,	,	,
        3.00  ,	-0.70928  , -0.70946, -0.71135, -0.69688, -0.69837
        3.50  ,	-0.69108  ,	,	,	,
        4.00  ,	-0.67684  ,	,	,	,
        4.50  ,	-0.66613  ,	,	,	,
        5.00  ,	-0.65837  ,	,	,	,
        6.00  ,	-0.65061  ,	,	,	,
        7.00  ,	-0.64801  , -0.64623, -0.64747, -0.64330, -0.64433


==> data/LiH-Quantum.csv <==
R(Li-H),FCI,SimNoMit,Simulation,H1-1NoMit,H1-1
1.70, -0.76044, -0.76434(-0.00390), -0.76547(-0.00503), -0.75506(0.00539), -0.75786(0.00258)
3.00, -0.70928, -0.70946(-0.00018), -0.71135(-0.00207), -0.69688(0.01241), -0.69837(0.01091)
7.00, -0.64801, -0.64623(0.00178), -0.64747(0.00053), -0.64330(0.00470), -0.64433(0.00367)



==> data/LiH-aperiodic-hf-pbe.csv <==
R(Li-H),RHF,UHF,RPBE,UPBE
1.30,-0.72629,-0.72629,-1.07334,-1.07334
1.40,-0.73640,-0.73640,-1.08176,-1.08176
1.50,-0.74210,-0.74210,-1.08624,-1.08624
1.60,-0.74448,-0.74448,-1.08774,-1.08774
1.70,-0.74432,-0.74432,-1.08702,-1.08702
1.80,-0.74229,-0.74229,-1.08469,-1.08469
1.90,-0.73889,-0.73889,-1.08122,-1.08122
2.00,-0.73455,-0.73455,-1.07699,-1.07699
2.50,-0.70692,-0.70879,-1.05201,-1.05201
3.00,-0.67920,-0.69741,-1.02916,-1.03022
3.50,-0.65557,-0.69354,-1.01164,-1.01709
4.00,-0.63633,-0.69217,-0.99908,-1.00982
4.50,-0.62092,-0.69168,-0.99035,-1.00591
5.00,-0.60864,-0.69151,-0.98442,-1.00395
6.00,-0.59108,-0.69142,-0.97780,-1.00379
7.00,-0.57995,-0.69133,-0.97522,-1.00378


==> data/LiH-periodic-hf-pbe.csv <==
R(Li-H),RHF,UHF,RPBE,UPBE
1.30,-0.72674,-0.72674,-1.07374,-1.07374
1.40,-0.73688,-0.73688,-1.08218,-1.08218
1.50,-0.74262,-0.74262,-1.08668,-1.08668
1.60,-0.74503,-0.74503,-1.08821,-1.08821
1.70,-0.74492,-0.74492,-1.08752,-1.08752
1.80,-0.74293,-0.74293,-1.08522,-1.08522
1.90,-0.73959,-0.73959,-1.08178,-1.08178
2.00,-0.73531,-0.73531,-1.07758,-1.07758
2.50,-0.70805,-0.70938,-1.05276,-1.05276
3.00,-0.68083,-0.69749,-1.03005,-1.03087
3.50,-0.65783,-0.69353,-1.01264,-1.01754
4.00,-0.63935,-0.69215,-1.00019,-1.01013
4.50,-0.62479,-0.69166,-0.99159,-1.00611
5.00,-0.61348,-0.69148,-0.98579,-1.00404
6.00,-0.59836,-0.69140,-0.97953,-1.00379
7.00,-0.59117,-0.69139,-0.97724,-1.00378
8.00,-0.59117,-0.69139,-0.97724,-1.00378
9.00,-0.59836,-0.69140,-0.97953,-1.00379
10.00,-0.61348,-0.69148,-0.98579,-1.00404
10.50,-0.62479,-0.69166,-0.99159,-1.00611
11.00,-0.63935,-0.69215,-1.00019,-1.01013
11.50,-0.65783,-0.69353,-1.01264,-1.01754
12.00,-0.68083,-0.69749,-1.03005,-1.03087
12.50,-0.70805,-0.70938,-1.05276,-1.05276
13.00,-0.73531,-0.73531,-1.07758,-1.07758
13.10,-0.73959,-0.73959,-1.08178,-1.08178
13.20,-0.74293,-0.74293,-1.08522,-1.08522
13.30,-0.74492,-0.74492,-1.08752,-1.08752
13.40,-0.74503,-0.74503,-1.08821,-1.08821
13.50,-0.74262,-0.74262,-1.08668,-1.08668
13.60,-0.73688,-0.73688,-1.08218,-1.08218
13.70,-0.72674,-0.72674,-1.07374,-1.07374


==> revisions.txt <==
%To do list
%1. Put tables 1 and 2 in Appendix
%2. Find citations for LiH in quantum computing
%3. Github repository  

We appreciate the reviewers' thorough reviews and suggestions for the manuscript.  Several changes were made to the manuscript to address their comments.  The following changes were made to the manuscript:

- We modified the abstract to emphasize the quantum computing aspects of the work.

- The last paragraph in the introduction was changed to include references to prior Quantum computing calculations for the LiH molecule, 

- Several changes were made to the manuscript in the definition and location of the local and non-local pseudopotentials.  The location and text was changed from equation just before Eq. 5 thru the equation just after Eq. 6 (section 2.1), and for Eq. 11 (section 3.4).

- Several typographical errors were fixed in the equation for the Ewald sum, Eq.8 section 2.3.

- The last paragraph in section 3 (just before section 3.1) was rewritten to better describe the differences between our COVOs method and the OVOS method.

- The text in the second paragraph in section 5 was modified to make it clear that the whole periodic LiH FCI energy curve was calculated. The calculated curve had inversion symmetry, rather than only calculating half the energy curve and assuming the other half.  

- The quantum computing section (Section 5) was completely written to emphasize that we performed calculations on a real quantum computer.  These changes included adding Figs. 5 & 6, new references, a description of the quantum circuits that were evaluated and corresponding circuit diagram, as well as editing the sentences to hopefully clarify that the calculations were performed on an H1-1 quantum computer.

- We modified the conclusion to emphasize the quantum computing aspects of the work, as well as fixed some typos in the text.

- At the suggestion of reviewer 2, table 2 and 3 were moved to Appendix A. 

- Changed the link to NWChem, and added one for NWChemEx in the "Availability of data and materials" section. A link to a GitHub repository (https://github.com/duosong/PWLiH-Data) was also added that contains the COVOs input and output decks from NWChem, results from full CI calculations, and Jupyter notebook containing the source code used to run on the H1-1 quantum computer using the Azure cloud platform.



We address the specific comments from the reviewers below.

Reviewer 1:
This paper produces some nice innovations in quantum chemistry calculations using optimized orbitals expanded in a period plane-wave basis set.  (Pseudopotentials are used.)  While the results are nice, I have 3 questions about the "classical computing" part of the paper and a serious concern about the "quantum computing" part.

Classical computing
(1.)  The non-local parts of pseudopotentials should involve an integral (in or around eq. 3) that involves double integration over x for the bra orbital and x' for the ket orbital inside the integral.  This is in line with the double sum over G and G' just after eq. 4.

- We added the double integral in the revised manuscript.

(2.) The Gaussian in Eq. (7) should not have the "i" inside the exponent

- We removed "i" in Eq. (7) in the revised manuscript.  Besides the extra "i" in the exponential, there were several typos in equation 6 that were fixed. The plus sign was changed to a cross product sign in the second line and the "erf" was changed to "erfc" in the third line.

(3.) Regarding numbers tabulated in Tables 1-2, is this good convergence?  I'm wondering, because one might suspect that the energy will continue to go down as the COVO basis sets continue to be expanded.  Ordinarily, some limit is reached, but I don't see that happening yet.

-  The energy will continue going down if more COVOs are used. But with 18 virtual orbitals the correlation energies were found to be converged to less than 1 kcal/mol. We think this energy difference is small enough and it can be considered as reaching the limit.

Quantum computing
It is not clear what is quantum about the computation.  And is it really quantum or just simulated quantum?  Again, the language is not crystal clear.  Furthermore, what is the method of input, what processing is one, what is the readout?  It seems as though an entire additional section added to this paper might help remedy this, but if these questions remain, I don't know what  claims about quantum computing are justified.  Presumably, QC is considered a novel aspect.  That is fine, but novel aspects in a paper also require full and complete description.

- Both simulations and calculations on actual quantum hardware were performed. We have reworked the section on quantum computing calculations for the ground state of LiH. This included adding a description of the quantum circuits that were evaluated, adding the corresponding circuit diagram, and editing the sentences to hopefully clarify what sort of calculations were done. 





Reviewer 2:
The article is interesting and a valuable contribution to the journal. There are a few points on which the article could improve. In general, the authors unfortunately have missed to put the results into perspective of the "bigger" picture to make the article more appealing for the general reader. Also a bit more care should be spent to explain the practical aspects of the method, to allow readers to assess wether it is an appropriate tool for their research (or is in the process of becoming a tool).

General remarks:

Address these  questions together
1a.  Right in the abstract you mention a reproduction of the FCI values within 6.9 kcal/mol. 

1b. Is that "good" or "bad"? How does that compare to (established) alternative methods?  My humble opinion is that QMC would probably be adequate as a comparative method, but the list of authors has several first rate experts in it, so it should be no problem for this team of authors to propose something appropriate.

1c. What's the computational scaling of your approach (if known)? How long did single calculations take ? Periodic vs aperiodic? Are the quantum resources at time of publication free for everyone to use?

1d. The majority of materials scientists is probably more familiar with DFT and (Post-) Hartree-Fock approaches: Is 18 virtual orbitals a lot? How many would I have in a similar setting with Gaussian orbitals (or their periodic correspondent=?

--The error of 11 milihartree (6.9 kcal/mol) was the error for the quantum hardware by performing 500 shots, not for alternative methods. This error can be improved with a larger number of circuit runs. We changed texts in the abstract, section 5 and conclusions to address. With 18 virtual orbitals the error of correlation energies was found to be less than 1 kcal/mol, which is obviusly shown in Fig 1. In our previous manuscript we compared FCI energies with COVOs and aug-cc-pvtz basis sets for the H2 molecule. We were able to obtain good agreement with FCI/cc-pVTZ results for this system with just 4 virtual orbitals, using both FCI and quantum simulations. Our results showed that by 18 COVOs the same amount of correlation energy was recovered as with the cc-pVTZ LCAO basis set calculation. The results also showed that there was systematic convergence toward the benchmark LCAO result as the number of COVOs was increased, and with just 4 COVOs, a significant portion of the correlation energy was recovered.

we were provided the resourses/credits through a grant from Microsoft. The noise free simulator is free. The H1-1 emulator that simulates the noise of the H1-1 computer is not free. Other noisy simulators may be free, however, we used the H1-1 emulator since we were targeting the H11 quantum computer. The calculations on H1-1 are not free either. New users of Azure's quantum library are given some initial free credits. All real hardware calculations require credits, while only some simulators require them. If someone want to run on an actual quantum computer or use some provider emulators, they will have to pay. There are some free options in Azure, but they are only a subset of provider simulators.


- quantum error
- convergence of the COVOs basis set
- How does covos compare to alternative methods in accuracy and cost

- The 11 milli was the error and the quantum hardware . we changed text in the abstract, section 5 and conclusions to address.  The error in the COVOS method was within 1 kcal/mol...say something about the cost of going beyond 18 covos....Doubling covos is not practical for FCI...point out the figures...In a previous manuscript we compared aug-cc-pvtz basis sets for the H2 molecule FCI .This manuscript didn't include



-- this error is not for alternative methods...


- We were able to obtain good agreement with FCI/cc-pVTZ results for this system with just 4 virtual orbitals, using both FCI and quantum simulations. The quality of the results using COVOs suggests that it may be possible to use them in other many-body approaches, including coupled cluster and Møller-Plesset perturbation theories, and open up the door to many-body calculations for pseudopotential plane-wave basis set methods.

-- These results showed that by 18 COVOs the same amount of correlation energy was recovered as with the cc-pVTZ LCAO basis set calculation. The results also showed that there was systematic convergence toward the benchmark LCAO result as the number of COVOs was increased, and with just 4 COVOs, a significant portion of the correlation energy was recovered.



2. Why did you choose a LiH molecule in periodic boundary conditions? Probably due to computational resources or practicality , but you make your rationale not clear in the introduction.

- LiH is a commonly used test case in quantum computing. We cited several papers in the introduction to make this statement clear.

3. Availability of data and materials:
1. This Link to Nwchem in itself is fairly useless as NWchem is a large software package. Please also put an additional link to the specific functionalities used in this article. 2. Which version of Nwchem? 3. Is there a technical reason why the decks are not available? If not, please provide it. 4. Could you provide generic Nwchem input files? They are typically small text files, so I see no reason why they are not provided.

The NWChem software can be found in https://github.com/nwchemgit/nwchem. The COVO algorithm was implemented in https://github.com/nwchemgit/nwchem/blob/master/src/nwpw/pspw/lib/psi/psi.F. The NWChem output files containing inputs as well as FCI outputs and YAML files are provided in
the github repository, https://github.com/duosong/PWLiH-Data. 

Details:

"Recently, we developed a developed a Filon integration strategy [54], which showed
that filter potential for periodic exchange can be formulated"

Double developed.

- We removed "developed a" in the revised manuscript.

"Other differences with the
COVOs approach is that the orbitals are optimized one at a time and the cost to
generate them is similar to generating regular RHF virtual orbitals (just 4 to 9
times more expensive relative to RHF). Moreover, the resulting electronic gradient is
non-Hermitian, which in addition to requiring more involved optimizers, can result
in extended energy plateaus that occur during the initial stages of the geodesic line
searches in a conjugate-gradient or quasi-newton optimization method."

1. Here I think it is a spot where it would appropriate to mention your computational scaling compared to the OVOS approach. 2. The last sentence refers to the OVOS method, or have I misunderstood that? Please make this more clear.

"(The corresponding orbital transformation [72] can be used to generalize for different orthonormal sets)."

Not sure wether The should be capital here. My suggestion: Get rid of the brackets and just make it a new sentence.

- We removed the brackets and made it another sentence.

 "It is convenient when calculating the ⟨ΨA|H |ΨA⟩, ⟨ΨB|H |ΨB⟩, ⟨ΨA|H |ΨB⟩,
and ⟨ΨB|H |ΨA⟩ matrix elements to shift the Hamiltonian by a constant equal to
the Ewald ion-ion energy, Eq. 6, plus the charge correction (Q2M 2rs ) for systems with
periodic conditions, and a constant equal to the free space ion-ion energy for free-space
boundary conditions. While this constant shift does not affect energy differences,
it does allow for the energy states, Ei, to be compared between calculations with
periodic and free space boundary conditions."

These two sentences are unfortuantely arranged as after reading the first sentence I thought I lost the plot, because I could not immediately see why it should be convenient. After reading the second sentence it made sense, but please avoid unnecessary confusion and rearrange these two sentences that it becomes immediately clear, why you do the shift.

- We rearranged these two sentences. 

Fig 1 top and Fig 3 bottom

Please just show the plots until R=7.5A. The rest does not offer any information.

- We present the whole plot to show that the periodic energy curve calculated by our code is symmetric about the center of the box.


Tab 1,2,3

These offer zero value to the manuscript as these values are already plotted. Please make an appendix or supplement for it.

"1 kcal/mol kcal/mol"

double unit.

- We corrected the typo in the revised manuscript.

